Typical Error Exponents: A Dual Domain Derivation

This paper shows that the probability that the error exponent of a given code randomly generated from a pairwise independent ensemble being smaller than a lower bound on the typical random-coding exponent tends to zero as the codeword length tends to infinity. This lower bound is known to be tight for i.i.d. ensembles over the binary symmetric channel and for constant-composition codes over memoryless channels. Our results recover both as special cases and remain valid for arbitrary alphabets, arbitrary channels -- for example finite-state channels with memory -- and arbitrary pairwise-independent ensembles. We specialize our results to the i.i.d., constant-composition and cost-constrained ensembles over discrete memoryless channels and to ensembles over finite-state channels.

==> figures/out_FSC_max.txt <==
0	0.26487
0.0001	0.26019
0.00025 0.25734
0.0005  0.25424
0.001	0.25
0.002   0.2443
0.003   0.24018
0.004   0.23683
0.005	0.23406
0.006	0.2317
0.007	0.22954
0.008	0.22776
0.009	0.22584
0.01	0.22439
0.011	0.22312
0.012	0.22151
0.013	0.2205
0.014	0.21907
0.015	0.21831
0.016	0.21724
0.017	0.2166
0.018	0.21482
0.019	0.21435
0.02	0.21283
0.03	0.20289
0.0305	0.20239
0.031	0.20189
0.0315	0.20139
0.032	0.20089
0.0325	0.20039
0.033	0.19989
0.0335	0.19939
0.034	0.19889
0.0345	0.19839
0.035	0.19789
0.0355	0.19739
0.036	0.19689
0.0365	0.19639
0.037	0.19589
0.0375	0.19539
0.038	0.19489
0.0385	0.19439
0.039	0.19389
0.0395	0.19339
0.04	0.19289
0.0405	0.19239
0.041	0.19189
0.0415	0.19139
0.042	0.19089
0.0425	0.19039
0.043	0.18989
0.0435	0.18939
0.044	0.18889
0.0445	0.18839
0.045	0.18789
0.0455	0.18739
0.046	0.18689
0.0465	0.18639
0.047	0.18589
0.0475	0.18539
0.048	0.18489
0.0485	0.18439
0.049	0.18389
0.0495	0.18339
0.05	0.18289
0.0505	0.18239
0.051	0.18189
0.0515	0.18139
0.052	0.18089
0.0525	0.18039
0.053	0.17989
0.0535	0.17939
0.054	0.17889
0.0545	0.17839
0.055	0.17789
0.0555	0.17739
0.056	0.17689
0.0565	0.17639
0.057	0.17589
0.0575	0.17539
0.058	0.17489
0.0585	0.17439
0.059	0.17389
0.0595	0.17339
0.06	0.17289
0.0605	0.17239
0.061	0.17189
0.0615	0.17139
0.062	0.17089
0.0625	0.17039
0.063	0.16989
0.0635	0.16939
0.064	0.16889
0.0645	0.16839
0.065	0.16789
0.0655	0.16739
0.066	0.16689
0.0665	0.16639
0.067	0.16589
0.0675	0.16539
0.068	0.16489
0.0685	0.16439
0.069	0.16389
0.0695	0.16339
0.07	0.16289
0.0705	0.16239
0.071	0.16189
0.0715	0.16139
0.072	0.16089
0.0725	0.16039
0.073	0.15989
0.0735	0.15939
0.074	0.15889
0.0745	0.15839
0.075	0.15789
0.0755	0.15739
0.076	0.15689
0.0765	0.15639
0.077	0.15589
0.0775	0.15539
0.078	0.15489
0.0785	0.15439
0.079	0.15389
0.0795	0.15339
0.08	0.15289
0.0805	0.15239
0.081	0.15189
0.0815	0.15139
0.082	0.15089
0.0825	0.15039
0.083	0.14989
0.0835	0.14939
0.084	0.14889
0.0845	0.14839
0.085	0.14789
0.0855	0.14739
0.086	0.14689
0.0865	0.14639
0.087	0.14589
0.0875	0.14539
0.088	0.14489
0.0885	0.14439
0.089	0.14389
0.0895	0.14339
0.09	0.14289
0.0905	0.14239
0.091	0.14189
0.0915	0.14139
0.092	0.14089
0.0925	0.14039
0.093	0.13989
0.0935	0.13939
0.094	0.13889
0.0945	0.13839
0.095	0.13789
0.0955	0.13739
0.096	0.13689
0.0965	0.13639
0.097	0.13589
0.0975	0.13539
0.098	0.13489
0.0985	0.13439
0.099	0.13389
0.0995	0.13339
0.1	0.13289
0.1005	0.13239
0.101	0.13189
0.1015	0.13139
0.102	0.13089
0.1025	0.13039
0.103	0.12989
0.1035	0.12939
0.104	0.12889
0.1045	0.12839
0.105	0.12789
0.1055	0.12739
0.106	0.12689
0.1065	0.12639
0.107	0.12589
0.1075	0.12539
0.108	0.12489
0.1085	0.12439
0.109	0.12389
0.1095	0.12339
0.11	0.12289
0.1105	0.12239
0.111	0.12189
0.1115	0.12139
0.112	0.12089
0.1125	0.12039
0.113	0.11989
0.1135	0.11939
0.114	0.11889
0.1145	0.11839
0.115	0.11789
0.1155	0.11739
0.116	0.11689
0.1165	0.11639
0.117	0.11589
0.1175	0.11539
0.118	0.11489
0.1185	0.11439
0.119	0.11389
0.1195	0.11339
0.12	0.11289
0.1205	0.11239
0.121	0.11189
0.1215	0.11139
0.122	0.11089
0.1225	0.11039
0.123	0.10989
0.1235	0.10939
0.124	0.10889
0.1245	0.10839
0.125	0.10789
0.1255	0.10739
0.126	0.10689
0.1265	0.10639
0.127	0.10589
0.1275	0.10539
0.128	0.10489
0.1285	0.10439
0.129	0.10389
0.1295	0.10339
0.13	0.10289
0.1305	0.10239
0.131	0.10189
0.1315	0.10139
0.132	0.10089
0.1325	0.1004
0.133	0.099905
0.1335	0.099414
0.134	0.098925
0.1345	0.098439
0.135	0.097954
0.1355	0.097472
0.136	0.096992
0.1365	0.096514
0.137	0.096038
0.1375	0.095564
0.138	0.095092
0.1385	0.094622
0.139	0.094154
0.1395	0.093688
0.14	0.093225
0.1405	0.092763
0.141	0.092303
0.1415	0.091845
0.142	0.091389
0.1425	0.090935
0.143	0.090484
0.1435	0.090034
0.144	0.089585
0.1445	0.089139
0.145	0.088695
0.1455	0.088253
0.146	0.087812
0.1465	0.087374
0.147	0.086937
0.1475	0.086502
0.148	0.086069
0.1485	0.085638
0.149	0.085209
0.1495	0.084782
0.15	0.084356
0.1505	0.083932
0.151	0.08351
0.1515	0.08309
0.152	0.082672
0.1525	0.082255
0.153	0.08184
0.1535	0.081427
0.154	0.081016
0.1545	0.080606
0.155	0.080198
0.1555	0.079792
0.156	0.079388
0.1565	0.078985
0.157	0.078584
0.1575	0.078185
0.158	0.077787
0.1585	0.077392
0.159	0.076997
0.1595	0.076605
0.16	0.076214
0.1605	0.075825
0.161	0.075437
0.1615	0.075051
0.162	0.074667
0.1625	0.074284
0.163	0.073903
0.1635	0.073524
0.164	0.073146
0.1645	0.07277
0.165	0.072395
0.1655	0.072022
0.166	0.071651
0.1665	0.071281
0.167	0.070913
0.1675	0.070546
0.168	0.070181
0.1685	0.069817
0.169	0.069455
0.1695	0.069094
0.17	0.068735
0.1705	0.068378
0.171	0.068022
0.1715	0.067667
0.172	0.067314
0.1725	0.066963
0.173	0.066613
0.1735	0.066264
0.174	0.065917
0.1745	0.065572
0.175	0.065227
0.1755	0.064885
0.176	0.064544
0.1765	0.064204
0.177	0.063866
0.1775	0.063529
0.178	0.063193
0.1785	0.062859
0.179	0.062527
0.1795	0.062195
0.18	0.061866
0.1805	0.061537
0.181	0.06121
0.1815	0.060885
0.182	0.06056
0.1825	0.060238
0.183	0.059916
0.1835	0.059596
0.184	0.059277
0.1845	0.05896
0.185	0.058644
0.1855	0.058329
0.186	0.058016
0.1865	0.057704
0.187	0.057394
0.1875	0.057084
0.188	0.056776
0.1885	0.05647
0.189	0.056164
0.1895	0.05586
0.19	0.055558
0.1905	0.055256
0.191	0.054956
0.1915	0.054657
0.192	0.05436
0.1925	0.054063
0.193	0.053768
0.1935	0.053475
0.194	0.053182
0.1945	0.052891
0.195	0.052601
0.1955	0.052313
0.196	0.052025
0.1965	0.051739
0.197	0.051454
0.1975	0.05117
0.198	0.050888
0.1985	0.050607
0.199	0.050327
0.1995	0.050048
0.2	0.04977
0.2005	0.049494
0.201	0.049219
0.2015	0.048945
0.202	0.048672
0.2025	0.0484
0.203	0.04813
0.2035	0.047861
0.204	0.047593
0.2045	0.047326
0.205	0.04706
0.2055	0.046796
0.206	0.046532
0.2065	0.04627
0.207	0.046009
0.2075	0.045749
0.208	0.045491
0.2085	0.045233
0.209	0.044977
0.2095	0.044721
0.21	0.044467
0.2105	0.044214
0.211	0.043962
0.2115	0.043711
0.212	0.043462
0.2125	0.043213
0.213	0.042966
0.2135	0.042719
0.214	0.042474
0.2145	0.04223
0.215	0.041987
0.2155	0.041745
0.216	0.041504
0.2165	0.041264
0.217	0.041025
0.2175	0.040788
0.218	0.040551
0.2185	0.040316
0.219	0.040081
0.2195	0.039848
0.22	0.039616
0.2205	0.039384
0.221	0.039154
0.2215	0.038925
0.222	0.038697
0.2225	0.03847
0.223	0.038244
0.2235	0.038019
0.224	0.037795
0.2245	0.037572
0.225	0.03735
0.2255	0.037129
0.226	0.03691
0.2265	0.036691
0.227	0.036473
0.2275	0.036256
0.228	0.03604
0.2285	0.035825
0.229	0.035612
0.2295	0.035399
0.23	0.035187
0.2305	0.034976
0.231	0.034766
0.2315	0.034558
0.232	0.03435
0.2325	0.034143
0.233	0.033937
0.2335	0.033732
0.234	0.033528
0.2345	0.033325
0.235	0.033123
0.2355	0.032922
0.236	0.032722
0.2365	0.032522
0.237	0.032324
0.2375	0.032127
0.238	0.031931
0.2385	0.031735
0.239	0.031541
0.2395	0.031347
0.24	0.031155
0.2405	0.030963
0.241	0.030772
0.2415	0.030582
0.242	0.030393
0.2425	0.030205
0.243	0.030018
0.2435	0.029832
0.244	0.029647
0.2445	0.029463
0.245	0.029279
0.2455	0.029097
0.246	0.028915
0.2465	0.028734
0.247	0.028554
0.2475	0.028375
0.248	0.028197
0.2485	0.02802
0.249	0.027844
0.2495	0.027668
0.25	0.027494
0.2505	0.02732
0.251	0.027147
0.2515	0.026975
0.252	0.026804
0.2525	0.026634
0.253	0.026465
0.2535	0.026296
0.254	0.026128
0.2545	0.025962
0.255	0.025796
0.2555	0.025631
0.256	0.025466
0.2565	0.025303
0.257	0.02514
0.2575	0.024979
0.258	0.024818
0.2585	0.024657
0.259	0.024498
0.2595	0.02434
0.26	0.024182
0.2605	0.024025
0.261	0.023869
0.2615	0.023714
0.262	0.02356
0.2625	0.023406
0.263	0.023253
0.2635	0.023101
0.264	0.02295
0.2645	0.0228
0.265	0.02265
0.2655	0.022501
0.266	0.022353
0.2665	0.022206
0.267	0.02206
0.2675	0.021914
0.268	0.021769
0.2685	0.021625
0.269	0.021482
0.2695	0.021339
0.27	0.021198
0.2705	0.021057
0.271	0.020916
0.2715	0.020777
0.272	0.020638
0.2725	0.0205
0.273	0.020363
0.2735	0.020226
0.274	0.020091
0.2745	0.019956
0.275	0.019822
0.2755	0.019688
0.276	0.019555
0.2765	0.019423
0.277	0.019292
0.2775	0.019161
0.278	0.019032
0.2785	0.018902
0.279	0.018774
0.2795	0.018646
0.28	0.018519
0.2805	0.018393
0.281	0.018268
0.2815	0.018143
0.282	0.018019
0.2825	0.017895
0.283	0.017773
0.2835	0.017651
0.284	0.017529
0.2845	0.017409
0.285	0.017289
0.2855	0.017169
0.286	0.017051
0.2865	0.016933
0.287	0.016816
0.2875	0.016699
0.288	0.016583
0.2885	0.016468
0.289	0.016354
0.2895	0.01624
0.29	0.016127
0.2905	0.016014
0.291	0.015902
0.2915	0.015791
0.292	0.015681
0.2925	0.015571
0.293	0.015461
0.2935	0.015353
0.294	0.015245
0.2945	0.015138
0.295	0.015031
0.2955	0.014925
0.296	0.014819
0.2965	0.014715
0.297	0.01461
0.2975	0.014507
0.298	0.014404
0.2985	0.014302
0.299	0.0142
0.2995	0.014099
0.3	0.013999
0.3005	0.013899
0.301	0.0138
0.3015	0.013701
0.302	0.013603
0.3025	0.013505
0.303	0.013409
0.3035	0.013312
0.304	0.013217
0.3045	0.013122
0.305	0.013027
0.3055	0.012933
0.306	0.01284
0.3065	0.012747
0.307	0.012655
0.3075	0.012563
0.308	0.012472
0.3085	0.012382
0.309	0.012292
0.3095	0.012202
0.31	0.012114
0.3105	0.012025
0.311	0.011938
0.3115	0.01185
0.312	0.011764
0.3125	0.011678
0.313	0.011592
0.3135	0.011507
0.314	0.011423
0.3145	0.011339
0.315	0.011255
0.3155	0.011173
0.316	0.01109
0.3165	0.011008
0.317	0.010927
0.3175	0.010846
0.318	0.010766
0.3185	0.010686
0.319	0.010607
0.3195	0.010528
0.32	0.01045
0.3205	0.010372
0.321	0.010295
0.3215	0.010218
0.322	0.010142
0.3225	0.010066
0.323	0.0099905
0.3235	0.0099156
0.324	0.0098412
0.3245	0.0097673
0.325	0.0096939
0.3255	0.0096209
0.326	0.0095484
0.3265	0.0094764
0.327	0.0094048
0.3275	0.0093337
0.328	0.0092631
0.3285	0.0091929
0.329	0.0091231
0.3295	0.0090538
0.33	0.0089849
0.3305	0.0089165
0.331	0.0088485
0.3315	0.008781
0.332	0.0087139
0.3325	0.0086472
0.333	0.008581
0.3335	0.0085151
0.334	0.0084497
0.3345	0.0083847
0.335	0.0083202
0.3355	0.008256
0.336	0.0081923
0.3365	0.008129
0.337	0.008066
0.3375	0.0080035
0.338	0.0079414
0.3385	0.0078797
0.339	0.0078184
0.3395	0.0077574
0.34	0.0076969
0.3405	0.0076368
0.341	0.0075771
0.3415	0.0075176
0.342	0.0074586
0.3425	0.0074001
0.343	0.0073419
0.3435	0.007284
0.344	0.0072265
0.3445	0.0071694
0.345	0.0071126
0.3455	0.0070562
0.346	0.0070002
0.3465	0.0069446
0.347	0.0068892
0.3475	0.0068342
0.348	0.0067797
0.3485	0.0067254
0.349	0.0066715
0.3495	0.006618
0.35	0.0065648
0.3505	0.0065118
0.351	0.0064593
0.3515	0.0064072
0.352	0.0063552
0.3525	0.0063037
0.353	0.0062526
0.3535	0.0062016
0.354	0.0061511
0.3545	0.0061009
0.355	0.0060509
0.3555	0.0060014
0.356	0.0059521
0.3565	0.0059031
0.357	0.0058545
0.3575	0.0058061
0.358	0.0057581
0.3585	0.0057104
0.359	0.0056629
0.3595	0.0056159
0.36	0.005569
0.3605	0.0055225
0.361	0.0054763
0.3615	0.0054303
0.362	0.0053848
0.3625	0.0053394
0.363	0.0052944
0.3635	0.0052496
0.364	0.0052051
0.3645	0.0051609
0.365	0.0051169
0.3655	0.0050733
0.366	0.0050299
0.3665	0.0049869
0.367	0.004944
0.3675	0.0049015
0.368	0.0048592
0.3685	0.0048172
0.369	0.0047755
0.3695	0.004734
0.37	0.0046928
0.3705	0.0046518
0.371	0.0046111
0.3715	0.0045706
0.372	0.0045305
0.3725	0.0044905
0.373	0.0044509
0.3735	0.0044114
0.374	0.0043723
0.3745	0.0043333
0.375	0.0042947
0.3755	0.0042562
0.376	0.0042181
0.3765	0.0041801
0.377	0.0041424
0.3775	0.0041049
0.378	0.0040677
0.3785	0.0040307
0.379	0.003994
0.3795	0.0039575
0.38	0.0039211
0.3805	0.0038851
0.381	0.0038492
0.3815	0.0038137
0.382	0.0037782
0.3825	0.0037432
0.383	0.0037082
0.3835	0.0036735
0.384	0.003639
0.3845	0.0036048
0.385	0.0035708
0.3855	0.0035368
0.386	0.0035033
0.3865	0.0034698
0.387	0.0034367
0.3875	0.0034037
0.388	0.003371
0.3885	0.0033385
0.389	0.003306
0.3895	0.003274
0.39	0.003242
0.3905	0.0032104
0.391	0.0031789
0.3915	0.0031475
0.392	0.0031165
0.3925	0.0030855
0.393	0.0030548
0.3935	0.0030243
0.394	0.0029939
0.3945	0.0029639
0.395	0.0029339
0.3955	0.0029042
0.396	0.0028747
0.3965	0.0028453
0.397	0.0028163
0.3975	0.0027873
0.398	0.0027585
0.3985	0.00273
0.399	0.0027015
0.3995	0.0026734
0.4	0.0026454
0.4005	0.0026174
0.401	0.0025899
0.4015	0.0025624
0.402	0.0025351
0.4025	0.0025081
0.403	0.0024811
0.4035	0.0024543
0.404	0.0024278
0.4045	0.0024013
0.405	0.0023752
0.4055	0.0023492
0.406	0.0023232
0.4065	0.0022977
0.407	0.0022722
0.4075	0.0022467
0.408	0.0022217
0.4085	0.0021967
0.409	0.0021718
0.4095	0.0021473
0.41	0.0021228
0.4105	0.0020983
0.411	0.0020743
0.4115	0.0020503
0.412	0.0020264
0.4125	0.0020029
0.413	0.0019794
0.4135	0.001956
0.414	0.001933
0.4145	0.00191
0.415	0.001887
0.4155	0.0018645
0.416	0.001842
0.4165	0.0018195
0.417	0.0017974
0.4175	0.0017754
0.418	0.0017534
0.4185	0.0017318
0.419	0.0017103
0.4195	0.0016888
0.42	0.0016676
0.4205	0.0016466
0.421	0.0016256
0.4215	0.0016048
0.422	0.0015843
0.4225	0.0015638
0.423	0.0015433
0.4235	0.0015233
0.424	0.0015033
0.4245	0.0014833
0.425	0.0014637
0.4255	0.0014442
0.426	0.0014247
0.4265	0.0014054
0.427	0.0013864
0.4275	0.0013674
0.428	0.0013484
0.4285	0.0013299
0.429	0.0013114
0.4295	0.0012929
0.43	0.0012746
0.4305	0.0012566
0.431	0.0012386
0.4315	0.0012207
0.432	0.0012032
0.4325	0.0011857
0.433	0.0011682
0.4335	0.0011509
0.434	0.0011339
0.4345	0.0011169
0.435	0.0010999
0.4355	0.0010834
0.436	0.0010669
0.4365	0.0010504
0.437	0.0010342
0.4375	0.0010182
0.438	0.0010022
0.4385	0.00098615
0.439	0.00097054
0.4395	0.00095504
0.44	0.00093954
0.4405	0.0009241
0.441	0.0009091
0.4415	0.0008941
0.442	0.0008791
0.4425	0.00086431
0.443	0.00084981
0.4435	0.00083531
0.444	0.00082081
0.4445	0.00080664
0.445	0.00079264
0.4455	0.00077864
0.446	0.00076464
0.4465	0.00075109
0.447	0.00073759
0.4475	0.00072409
0.448	0.00071063
0.4485	0.00069763
0.449	0.00068463
0.4495	0.00067163
0.45	0.00065875
0.4505	0.00064625
0.451	0.00063375
0.4515	0.00062125
0.452	0.00060893
0.4525	0.00059693
0.453	0.00058493
0.4535	0.00057293
0.454	0.00056116
0.4545	0.00054966
0.455	0.00053816
0.4555	0.00052666
0.456	0.00051541
0.4565	0.00050441
0.457	0.00049341
0.4575	0.00048241
0.458	0.00047168
0.4585	0.00046118
0.459	0.00045068
0.4595	0.00044018
0.46	0.00042996
0.4605	0.00041996
0.461	0.00040996
0.4615	0.00039996
0.462	0.00039021
0.4625	0.00038071
0.463	0.00037121
0.4635	0.00036171
0.464	0.00035245
0.4645	0.00034345
0.465	0.00033445
0.4655	0.00032545
0.466	0.00031664
0.4665	0.00030814
0.467	0.00029964
0.4675	0.00029114
0.468	0.00028278
0.4685	0.00027478
0.469	0.00026678
0.4695	0.00025878
0.47	0.00025086
0.4705	0.00024336
0.471	0.00023586
0.4715	0.00022836
0.472	0.00022088
0.4725	0.00021388
0.473	0.00020688
0.4735	0.00019988
0.474	0.00019288
0.4745	0.00018631
0.475	0.00017981
0.4755	0.00017331
0.476	0.00016681
0.4765	0.00016065
0.477	0.00015465
0.4775	0.00014865
0.478	0.00014265
0.4785	0.00013689
0.479	0.00013139
0.4795	0.00012589
0.48	0.00012039
0.4805	0.00011504
0.481	0.00011004
0.4815	0.00010504
0.482	0.00010004
0.4825	9.507e-05
0.483	9.057e-05
0.4835	8.607e-05
0.484	8.157e-05
0.4845	7.707e-05
0.485	7.2991e-05
0.4855	6.8991e-05
0.486	6.4991e-05
0.4865	6.0991e-05
0.487	5.7294e-05
0.4875	5.3794e-05
0.488	5.0294e-05
0.4885	4.6794e-05
0.489	4.3476e-05
0.4895	4.0476e-05
0.49	3.7476e-05
0.4905	3.4476e-05
0.491	3.1536e-05
0.4915	2.9036e-05
0.492	2.6536e-05
0.4925	2.4036e-05
0.493	2.1536e-05
0.4935	1.9473e-05
0.494	1.7473e-05
0.4945	1.5473e-05
0.495	1.3473e-05
0.4955	1.1786e-05
0.496	1.0286e-05
0.4965	8.7863e-06
0.497	7.2863e-06
0.4975	5.9771e-06
0.498	4.9771e-06
0.4985	3.9771e-06
0.499	2.9771e-06
0.4995	2.0473e-06
0.5	1.5473e-06


==> figures/out_memoryless_max.txt <==
0	0.45323
0.0005	0.43876
0.001	0.43077
0.0015	0.42475
0.002	0.41977
0.0025	0.41543
0.003	0.41157
0.0035	0.40805
0.004	0.40482
0.0045	0.40181
0.005	0.399
0.0055	0.39635
0.006	0.39383
0.0065	0.39146
0.007	0.38918
0.0075	0.38701
0.008	0.38491
0.0085	0.38291
0.009	0.38099
0.0095	0.37912
0.01	0.37732
0.0105	0.37558
0.011	0.37388
0.0115	0.37225
0.012	0.37065
0.0125	0.36911
0.013	0.36761
0.0135	0.36611
0.014	0.36471
0.0145	0.36331
0.015	0.36193
0.0155	0.36063
0.016	0.35933
0.0165	0.35803
0.017	0.35681
0.0175	0.35561
0.018	0.35441
0.0185	0.35321
0.019	0.35208
0.0195	0.35098
0.02	0.34988
0.0205	0.34878
0.021	0.34768
0.0215	0.34668
0.022	0.34568
0.0225	0.34468
0.023	0.34368
0.0235	0.34268
0.024	0.34171
0.0245	0.34081
0.025	0.33991
0.0255	0.33901
0.026	0.33811
0.0265	0.33721
0.027	0.33631
0.0275	0.33545
0.028	0.33465
0.0285	0.33385
0.029	0.33305
0.0295	0.33225
0.03	0.33145
0.0305	0.33065
0.031	0.32985
0.0315	0.32905
0.032	0.32833
0.0325	0.32763
0.033	0.32693
0.0335	0.32623
0.034	0.32553
0.0345	0.32483
0.035	0.32413
0.0355	0.32343
0.036	0.32273
0.0365	0.32203
0.037	0.32135
0.0375	0.32075
0.038	0.32015
0.0385	0.31955
0.039	0.31895
0.0395	0.31835
0.04	0.31775
0.0405	0.31715
0.041	0.31655
0.0415	0.31595
0.042	0.31535
0.0425	0.31475
0.043	0.31415
0.0435	0.31355
0.044	0.31303
0.0445	0.31253
0.045	0.31203
0.0455	0.31153
0.046	0.31103
0.0465	0.31053
0.047	0.31003
0.0475	0.30953
0.048	0.30903
0.0485	0.30853
0.049	0.30803
0.0495	0.30753
0.05	0.30703
0.0505	0.30653
0.051	0.30603
0.0515	0.30553
0.052	0.30503
0.0525	0.30453
0.053	0.30403
0.0535	0.30353
0.054	0.30303
0.0545	0.30253
0.055	0.30203
0.0555	0.30153
0.056	0.30103
0.0565	0.30053
0.057	0.30003
0.0575	0.29953
0.058	0.29903
0.0585	0.29853
0.059	0.29803
0.0595	0.29753
0.06	0.29703
0.0605	0.29653
0.061	0.29603
0.0615	0.29553
0.062	0.29503
0.0625	0.29453
0.063	0.29403
0.0635	0.29353
0.064	0.29303
0.0645	0.29253
0.065	0.29203
0.0655	0.29153
0.066	0.29103
0.0665	0.29053
0.067	0.29003
0.0675	0.28953
0.068	0.28903
0.0685	0.28853
0.069	0.28803
0.0695	0.28753
0.07	0.28703
0.0705	0.28653
0.071	0.28603
0.0715	0.28553
0.072	0.28503
0.0725	0.28453
0.073	0.28403
0.0735	0.28353
0.074	0.28303
0.0745	0.28253
0.075	0.28203
0.0755	0.28153
0.076	0.28103
0.0765	0.28053
0.077	0.28003
0.0775	0.27953
0.078	0.27903
0.0785	0.27853
0.079	0.27803
0.0795	0.27753
0.08	0.27703
0.0805	0.27653
0.081	0.27603
0.0815	0.27553
0.082	0.27503
0.0825	0.27453
0.083	0.27403
0.0835	0.27353
0.084	0.27303
0.0845	0.27253
0.085	0.27203
0.0855	0.27153
0.086	0.27103
0.0865	0.27053
0.087	0.27003
0.0875	0.26953
0.088	0.26903
0.0885	0.26853
0.089	0.26803
0.0895	0.26753
0.09	0.26703
0.0905	0.26653
0.091	0.26603
0.0915	0.26553
0.092	0.26503
0.0925	0.26453
0.093	0.26403
0.0935	0.26353
0.094	0.26303
0.0945	0.26253
0.095	0.26203
0.0955	0.26153
0.096	0.26103
0.0965	0.26053
0.097	0.26003
0.0975	0.25953
0.098	0.25903
0.0985	0.25853
0.099	0.25803
0.0995	0.25753
0.1	0.25703
0.1005	0.25653
0.101	0.25603
0.1015	0.25553
0.102	0.25503
0.1025	0.25453
0.103	0.25403
0.1035	0.25353
0.104	0.25303
0.1045	0.25253
0.105	0.25203
0.1055	0.25153
0.106	0.25103
0.1065	0.25053
0.107	0.25003
0.1075	0.24953
0.108	0.24903
0.1085	0.24853
0.109	0.24803
0.1095	0.24753
0.11	0.24703
0.1105	0.24653
0.111	0.24603
0.1115	0.24553
0.112	0.24503
0.1125	0.24453
0.113	0.24403
0.1135	0.24353
0.114	0.24303
0.1145	0.24253
0.115	0.24203
0.1155	0.24153
0.116	0.24103
0.1165	0.24053
0.117	0.24003
0.1175	0.23953
0.118	0.23903
0.1185	0.23853
0.119	0.23803
0.1195	0.23753
0.12	0.23703
0.1205	0.23653
0.121	0.23603
0.1215	0.23553
0.122	0.23503
0.1225	0.23453
0.123	0.23403
0.1235	0.23353
0.124	0.23303
0.1245	0.23253
0.125	0.23203
0.1255	0.23153
0.126	0.23103
0.1265	0.23053
0.127	0.23003
0.1275	0.22953
0.128	0.22903
0.1285	0.22853
0.129	0.22803
0.1295	0.22753
0.13	0.22703
0.1305	0.22653
0.131	0.22603
0.1315	0.22553
0.132	0.22503
0.1325	0.22453
0.133	0.22403
0.1335	0.22353
0.134	0.22303
0.1345	0.22253
0.135	0.22203
0.1355	0.22153
0.136	0.22103
0.1365	0.22053
0.137	0.22003
0.1375	0.21953
0.138	0.21903
0.1385	0.21853
0.139	0.21803
0.1395	0.21753
0.14	0.21703
0.1405	0.21653
0.141	0.21603
0.1415	0.21553
0.142	0.21503
0.1425	0.21453
0.143	0.21403
0.1435	0.21353
0.144	0.21303
0.1445	0.21253
0.145	0.21203
0.1455	0.21153
0.146	0.21103
0.1465	0.21053
0.147	0.21003
0.1475	0.20953
0.148	0.20903
0.1485	0.20853
0.149	0.20803
0.1495	0.20753
0.15	0.20703
0.1505	0.20653
0.151	0.20603
0.1515	0.20553
0.152	0.20503
0.1525	0.20453
0.153	0.20403
0.1535	0.20353
0.154	0.20303
0.1545	0.20253
0.155	0.20203
0.1555	0.20153
0.156	0.20103
0.1565	0.20053
0.157	0.20003
0.1575	0.19953
0.158	0.19903
0.1585	0.19853
0.159	0.19803
0.1595	0.19753
0.16	0.19703
0.1605	0.19653
0.161	0.19603
0.1615	0.19553
0.162	0.19503
0.1625	0.19453
0.163	0.19403
0.1635	0.19353
0.164	0.19303
0.1645	0.19253
0.165	0.19203
0.1655	0.19153
0.166	0.19103
0.1665	0.19053
0.167	0.19003
0.1675	0.18953
0.168	0.18903
0.1685	0.18853
0.169	0.18803
0.1695	0.18753
0.17	0.18703
0.1705	0.18653
0.171	0.18603
0.1715	0.18553
0.172	0.18503
0.1725	0.18453
0.173	0.18403
0.1735	0.18353
0.174	0.18303
0.1745	0.18253
0.175	0.18203
0.1755	0.18153
0.176	0.18103
0.1765	0.18053
0.177	0.18003
0.1775	0.17953
0.178	0.17903
0.1785	0.17853
0.179	0.17803
0.1795	0.17753
0.18	0.17703
0.1805	0.17653
0.181	0.17603
0.1815	0.17553
0.182	0.17503
0.1825	0.17453
0.183	0.17403
0.1835	0.17353
0.184	0.17303
0.1845	0.17253
0.185	0.17203
0.1855	0.17153
0.186	0.17103
0.1865	0.17053
0.187	0.17003
0.1875	0.16953
0.188	0.16903
0.1885	0.16853
0.189	0.16803
0.1895	0.16753
0.19	0.16703
0.1905	0.16653
0.191	0.16603
0.1915	0.16553
0.192	0.16503
0.1925	0.16453
0.193	0.16403
0.1935	0.16353
0.194	0.16303
0.1945	0.16253
0.195	0.16203
0.1955	0.16153
0.196	0.16103
0.1965	0.16053
0.197	0.16003
0.1975	0.15953
0.198	0.15903
0.1985	0.15853
0.199	0.15803
0.1995	0.15753
0.2	0.15703
0.2005	0.15653
0.201	0.15603
0.2015	0.15553
0.202	0.15503
0.2025	0.15453
0.203	0.15403
0.2035	0.15353
0.204	0.15303
0.2045	0.15253
0.205	0.15203
0.2055	0.15153
0.206	0.15103
0.2065	0.15053
0.207	0.15003
0.2075	0.14953
0.208	0.14903
0.2085	0.14853
0.209	0.14803
0.2095	0.14753
0.21	0.14703
0.2105	0.14653
0.211	0.14603
0.2115	0.14553
0.212	0.14503
0.2125	0.14453
0.213	0.14403
0.2135	0.14353
0.214	0.14303
0.2145	0.14253
0.215	0.14203
0.2155	0.14153
0.216	0.14103
0.2165	0.14053
0.217	0.14003
0.2175	0.13953
0.218	0.13903
0.2185	0.13853
0.219	0.13803
0.2195	0.13753
0.22	0.13703
0.2205	0.13653
0.221	0.13603
0.2215	0.13553
0.222	0.13503
0.2225	0.13453
0.223	0.13403
0.2235	0.13353
0.224	0.13303
0.2245	0.13253
0.225	0.13203
0.2255	0.13153
0.226	0.13103
0.2265	0.13053
0.227	0.13003
0.2275	0.12953
0.228	0.12903
0.2285	0.12853
0.229	0.12803
0.2295	0.12753
0.23	0.12703
0.2305	0.12653
0.231	0.12603
0.2315	0.12553
0.232	0.12503
0.2325	0.12453
0.233	0.12403
0.2335	0.12353
0.234	0.12303
0.2345	0.12253
0.235	0.12203
0.2355	0.12153
0.236	0.12103
0.2365	0.12053
0.237	0.12003
0.2375	0.11953
0.238	0.11903
0.2385	0.11853
0.239	0.11803
0.2395	0.11753
0.24	0.11703
0.2405	0.11653
0.241	0.11603
0.2415	0.11553
0.242	0.11504
0.2425	0.11454
0.243	0.11405
0.2435	0.11355
0.244	0.11306
0.2445	0.11257
0.245	0.11208
0.2455	0.1116
0.246	0.11111
0.2465	0.11063
0.247	0.11014
0.2475	0.10966
0.248	0.10918
0.2485	0.1087
0.249	0.10822
0.2495	0.10775
0.25	0.10727
0.2505	0.1068
0.251	0.10633
0.2515	0.10586
0.252	0.10539
0.2525	0.10492
0.253	0.10445
0.2535	0.10399
0.254	0.10352
0.2545	0.10306
0.255	0.1026
0.2555	0.10214
0.256	0.10168
0.2565	0.10122
0.257	0.10077
0.2575	0.10031
0.258	0.099858
0.2585	0.099406
0.259	0.098955
0.2595	0.098505
0.26	0.098057
0.2605	0.09761
0.261	0.097165
0.2615	0.096721
0.262	0.096278
0.2625	0.095836
0.263	0.095396
0.2635	0.094957
0.264	0.094519
0.2645	0.094082
0.265	0.093647
0.2655	0.093213
0.266	0.092781
0.2665	0.092349
0.267	0.091919
0.2675	0.09149
0.268	0.091063
0.2685	0.090636
0.269	0.090211
0.2695	0.089788
0.27	0.089365
0.2705	0.088944
0.271	0.088524
0.2715	0.088105
0.272	0.087687
0.2725	0.087271
0.273	0.086856
0.2735	0.086442
0.274	0.08603
0.2745	0.085618
0.275	0.085208
0.2755	0.084799
0.276	0.084391
0.2765	0.083985
0.277	0.08358
0.2775	0.083176
0.278	0.082773
0.2785	0.082371
0.279	0.081971
0.2795	0.081572
0.28	0.081174
0.2805	0.080777
0.281	0.080381
0.2815	0.079987
0.282	0.079594
0.2825	0.079201
0.283	0.078811
0.2835	0.078421
0.284	0.078032
0.2845	0.077645
0.285	0.077259
0.2855	0.076874
0.286	0.07649
0.2865	0.076108
0.287	0.075726
0.2875	0.075346
0.288	0.074967
0.2885	0.074589
0.289	0.074212
0.2895	0.073837
0.29	0.073462
0.2905	0.073089
0.291	0.072717
0.2915	0.072346
0.292	0.071976
0.2925	0.071607
0.293	0.07124
0.2935	0.070873
0.294	0.070508
0.2945	0.070144
0.295	0.069781
0.2955	0.069419
0.296	0.069058
0.2965	0.068699
0.297	0.06834
0.2975	0.067983
0.298	0.067626
0.2985	0.067271
0.299	0.066917
0.2995	0.066564
0.3	0.066213
0.3005	0.065862
0.301	0.065512
0.3015	0.065164
0.302	0.064817
0.3025	0.06447
0.303	0.064125
0.3035	0.063781
0.304	0.063438
0.3045	0.063096
0.305	0.062756
0.3055	0.062416
0.306	0.062077
0.3065	0.06174
0.307	0.061403
0.3075	0.061068
0.308	0.060734
0.3085	0.060401
0.309	0.060069
0.3095	0.059738
0.31	0.059408
0.3105	0.059079
0.311	0.058751
0.3115	0.058424
0.312	0.058099
0.3125	0.057774
0.313	0.057451
0.3135	0.057128
0.314	0.056807
0.3145	0.056486
0.315	0.056167
0.3155	0.055849
0.316	0.055532
0.3165	0.055216
0.317	0.054901
0.3175	0.054587
0.318	0.054274
0.3185	0.053962
0.319	0.053651
0.3195	0.053341
0.32	0.053032
0.3205	0.052724
0.321	0.052418
0.3215	0.052112
0.322	0.051807
0.3225	0.051504
0.323	0.051201
0.3235	0.0509
0.324	0.050599
0.3245	0.0503
0.325	0.050001
0.3255	0.049704
0.326	0.049407
0.3265	0.049112
0.327	0.048817
0.3275	0.048524
0.328	0.048231
0.3285	0.04794
0.329	0.04765
0.3295	0.04736
0.33	0.047072
0.3305	0.046785
0.331	0.046498
0.3315	0.046213
0.332	0.045929
0.3325	0.045645
0.333	0.045363
0.3335	0.045081
0.334	0.044801
0.3345	0.044522
0.335	0.044243
0.3355	0.043966
0.336	0.04369
0.3365	0.043414
0.337	0.04314
0.3375	0.042866
0.338	0.042594
0.3385	0.042322
0.339	0.042052
0.3395	0.041782
0.34	0.041514
0.3405	0.041246
0.341	0.04098
0.3415	0.040714
0.342	0.04045
0.3425	0.040186
0.343	0.039923
0.3435	0.039661
0.344	0.039401
0.3445	0.039141
0.345	0.038882
0.3455	0.038624
0.346	0.038367
0.3465	0.038111
0.347	0.037856
0.3475	0.037602
0.348	0.037349
0.3485	0.037097
0.349	0.036846
0.3495	0.036596
0.35	0.036346
0.3505	0.036098
0.351	0.035851
0.3515	0.035604
0.352	0.035359
0.3525	0.035114
0.353	0.03487
0.3535	0.034628
0.354	0.034386
0.3545	0.034145
0.355	0.033905
0.3555	0.033666
0.356	0.033428
0.3565	0.033191
0.357	0.032955
0.3575	0.03272
0.358	0.032486
0.3585	0.032253
0.359	0.03202
0.3595	0.031789
0.36	0.031558
0.3605	0.031328
0.361	0.0311
0.3615	0.030872
0.362	0.030645
0.3625	0.030419
0.363	0.030194
0.3635	0.02997
0.364	0.029747
0.3645	0.029524
0.365	0.029303
0.3655	0.029083
0.366	0.028863
0.3665	0.028644
0.367	0.028427
0.3675	0.02821
0.368	0.027994
0.3685	0.027779
0.369	0.027565
0.3695	0.027352
0.37	0.027139
0.3705	0.026928
0.371	0.026717
0.3715	0.026508
0.372	0.026299
0.3725	0.026091
0.373	0.025884
0.3735	0.025678
0.374	0.025473
0.3745	0.025269
0.375	0.025066
0.3755	0.024863
0.376	0.024662
0.3765	0.024461
0.377	0.024261
0.3775	0.024062
0.378	0.023864
0.3785	0.023667
0.379	0.023471
0.3795	0.023275
0.38	0.023081
0.3805	0.022887
0.381	0.022694
0.3815	0.022503
0.382	0.022312
0.3825	0.022121
0.383	0.021932
0.3835	0.021744
0.384	0.021556
0.3845	0.02137
0.385	0.021184
0.3855	0.020999
0.386	0.020815
0.3865	0.020632
0.387	0.02045
0.3875	0.020268
0.388	0.020088
0.3885	0.019908
0.389	0.019729
0.3895	0.019551
0.39	0.019374
0.3905	0.019198
0.391	0.019022
0.3915	0.018848
0.392	0.018674
0.3925	0.018501
0.393	0.018329
0.3935	0.018158
0.394	0.017988
0.3945	0.017819
0.395	0.01765
0.3955	0.017482
0.396	0.017315
0.3965	0.017149
0.397	0.016984
0.3975	0.01682
0.398	0.016657
0.3985	0.016494
0.399	0.016332
0.3995	0.016171
0.4	0.016011
0.4005	0.015852
0.401	0.015693
0.4015	0.015536
0.402	0.015379
0.4025	0.015223
0.403	0.015068
0.4035	0.014914
0.404	0.014761
0.4045	0.014608
0.405	0.014456
0.4055	0.014306
0.406	0.014156
0.4065	0.014006
0.407	0.013858
0.4075	0.01371
0.408	0.013564
0.4085	0.013418
0.409	0.013273
0.4095	0.013128
0.41	0.012985
0.4105	0.012842
0.411	0.012701
0.4115	0.01256
0.412	0.01242
0.4125	0.01228
0.413	0.012142
0.4135	0.012004
0.414	0.011868
0.4145	0.011732
0.415	0.011596
0.4155	0.011462
0.416	0.011328
0.4165	0.011196
0.417	0.011064
0.4175	0.010933
0.418	0.010802
0.4185	0.010673
0.419	0.010544
0.4195	0.010416
0.42	0.010289
0.4205	0.010163
0.421	0.010038
0.4215	0.0099131
0.422	0.0097894
0.4225	0.0096664
0.423	0.0095442
0.4235	0.0094228
0.424	0.0093022
0.4245	0.0091825
0.425	0.0090635
0.4255	0.0089454
0.426	0.008828
0.4265	0.0087115
0.427	0.0085957
0.4275	0.0084808
0.428	0.0083666
0.4285	0.0082533
0.429	0.0081408
0.4295	0.008029
0.43	0.0079181
0.4305	0.0078079
0.431	0.0076986
0.4315	0.00759
0.432	0.0074822
0.4325	0.0073753
0.433	0.0072691
0.4335	0.0071637
0.434	0.0070591
0.4345	0.0069553
0.435	0.0068523
0.4355	0.0067501
0.436	0.0066487
0.4365	0.006548
0.437	0.0064482
0.4375	0.0063492
0.438	0.0062509
0.4385	0.0061534
0.439	0.0060567
0.4395	0.0059608
0.44	0.0058657
0.4405	0.0057714
0.441	0.0056778
0.4415	0.0055851
0.442	0.0054931
0.4425	0.0054019
0.443	0.0053115
0.4435	0.0052218
0.444	0.005133
0.4445	0.0050449
0.445	0.0049576
0.4455	0.0048711
0.446	0.0047853
0.4465	0.0047004
0.447	0.0046162
0.4475	0.0045328
0.448	0.0044502
0.4485	0.0043683
0.449	0.0042873
0.4495	0.004207
0.45	0.0041274
0.4505	0.0040487
0.451	0.0039707
0.4515	0.0038935
0.452	0.0038171
0.4525	0.0037414
0.453	0.0036665
0.4535	0.0035924
0.454	0.0035191
0.4545	0.0034465
0.455	0.0033747
0.4555	0.0033037
0.456	0.0032334
0.4565	0.0031639
0.457	0.0030951
0.4575	0.0030272
0.458	0.00296
0.4585	0.0028936
0.459	0.0028279
0.4595	0.002763
0.46	0.0026988
0.4605	0.0026355
0.461	0.0025728
0.4615	0.002511
0.462	0.0024499
0.4625	0.0023896
0.463	0.0023301
0.4635	0.0022713
0.464	0.0022132
0.4645	0.002156
0.465	0.0020994
0.4655	0.0020437
0.466	0.0019887
0.4665	0.0019345
0.467	0.001881
0.4675	0.0018283
0.468	0.0017763
0.4685	0.0017251
0.469	0.0016747
0.4695	0.001625
0.47	0.001576
0.4705	0.0015278
0.471	0.0014804
0.4715	0.0014337
0.472	0.0013879
0.4725	0.0013427
0.473	0.0012983
0.4735	0.0012546
0.474	0.0012117
0.4745	0.0011696
0.475	0.0011282
0.4755	0.0010875
0.476	0.0010477
0.4765	0.0010085
0.477	0.00097013
0.4775	0.00093245
0.478	0.0008956
0.4785	0.00085942
0.479	0.00082407
0.4795	0.00078939
0.48	0.00075554
0.4805	0.00072236
0.481	0.00068999
0.4815	0.00065831
0.482	0.00062744
0.4825	0.00059726
0.483	0.00056788
0.4835	0.00053919
0.484	0.0005113
0.4845	0.0004841
0.485	0.0004577
0.4855	0.000432
0.486	0.00040708
0.4865	0.00038287
0.487	0.00035944
0.4875	0.00033672
0.488	0.00031477
0.4885	0.00029355
0.489	0.00027308
0.4895	0.00025334
0.49	0.00023435
0.4905	0.0002161
0.491	0.00019859
0.4915	0.00018183
0.492	0.0001658
0.4925	0.00015053
0.493	0.00013597
0.4935	0.00012218
0.494	0.0001091
0.4945	9.6798e-05
0.495	8.5184e-05
0.4955	7.437e-05
0.496	6.4227e-05
0.4965	5.4897e-05
0.497	4.6229e-05
0.4975	3.8377e-05
0.498	3.1193e-05
0.4985	2.4808e-05
0.499	1.9107e-05
0.4995	1.4188e-05
0.5	9.9694e-06

